Strict lower bounds with separation of sources of error in non-overlapping domain decomposition methods

This article deals with the computation of guaranteed lower bounds of the error in the framework of finite element (FE) and domain decomposition (DD) methods. In addition to a fully parallel computation, the proposed lower bounds separate the algebraic error (due to the use of a DD iterative solver) from the discretization error (due to the FE), which enables the steering of the iterative solver by the discretization error. These lower bounds are also used to improve the goal-oriented error estimation in a substructured context. Assessments on 2D static linear mechanic problems illustrate the relevance of the separation of sources of error and the lower bounds' independence from the substructuring. We also steer the iterative solver by an objective of precision on a quantity of interest. This strategy consists in a sequence of solvings and takes advantage of adaptive remeshing and recycling of search directions.

==> cube_binf_globale_convh.txt <==
h    binf_seq binf_dd  bsup_seq bsup_dd  evraie
0.25	4.3341	4.1497	7.883	7.9337	6.1676871678
0.1666 3.0932	3.0077	5.5889	5.5973		4.234631507
0.125	2.4654	2.4082	4.399	4.3997	3.2585366347
0.1	1.968	1.9349	3.4614	3.461	2.5952165613
0.0714	1.4718	1.4488	2.5838	2.5819		1.9088488678
0.0555	1.1511	1.138	2.007	2.0057		1.4932032681
0.04166	0.88026	0.87216	1.5354	1.5345		1.1212497492
0.033	0.71442	0.70815	1.2556	1.2523		0.9505372165



==> cube_binf_globale_iter.txt <==
iterations	res     bsup   bsup_discr evraie binf    binf_discr	binf_algebrique	    difference2  
0		56.7544605409	58.316	13.385					38.720952261					0.0105884234	4.0436566435	4.0331776282	-52.7108038973
1		41.3523314348	42.205	8.4606					26.9998877035					1.4818924521	3.9293988538	2.4476588221	-37.422932581
2		24.6547157606	25.742	7.3964					12.3627579447					1.0628009631	3.1497792937	2.0869783307	-21.5049364669
3		10.8218123748	11.706	4.4647					6.7889072022					1.7261598552	2.2856530437	0.5594931885	-8.5361593311
4		4.7498511501	5.9745	3.624					3.5931447229					1.8571428571	1.9721642692	0.1149939607	-2.7776868808
5		2.4650174612	4.2905	3.5116					3.0631697635					1.9161473403	1.9556532384	0.0395114623	-0.5093642229
6		0.8011576795	3.5585	3.4672					2.6623863356					1.9359340844	1.9361582871	0.0002466958	1.1350006075
7		0.402531619	3.4852	3.4619					2.5952165613					1.9363289577	1.9352630988	0.0010989005	1.5327314799
8		0.0811708325	3.4624	3.4614					2.5952165613					1.9356141335	1.9349971957	0.0006261357	1.8538263633
9		0.0493400971	3.4614	3.461					2.5952165613					1.9350459951	1.934933812	0.0001267164	1.8855937149
10		0.016931678	3.461	3.461					2.5952165613					1.9350459951	1.934933812	0.0001180895	1.918002134
11		0.0033288943	3.461	3.461					2.5952165613					1.934933812	1.934933812	3.90952434372897E-005	1.9316049177
12		0.0008040814	3.461	3.461					2.5952165613					1.934933812	1.934933812	8.07549921471842E-006	1.9341297306
13		0.0001685777	3.461	3.461					2.5952165613					1.934933812	1.934933812	2.10775185102087E-007	1.9347652343
14		3.83442281443092E-005	3.461	3.461					2.5952165613					1.934933812	1.934933812	1.17063046892529E-007	1.9348954678
15		8.06306201354728E-006	3.461	3.461					2.5952165613					1.934933812	1.934933812	5.71572806820732E-008	1.9349257489
16		3.5546758199907E-006	3.461	3.461					2.5952165613					1.934933812	1.934933812	3.75656271034328E-008	1.9349302573
17		7.2694239921412E-007	3.461	3.461					2.5952165613					1.934933812	1.934933812	8.48440655149203E-009	1.934933085
18		1.14815362149688E-007	3.461	3.461					2.5952165613					1.934933812	1.934933812	6.88523670630469E-010	1.9349336972







==> cube_binf_globale_iter_coupe.txt <==
iterations	res     bsup   bsup_discr evraie binf    binf_discr	binf_algebrique	    difference2  
0		56.7544605409	58.316	13.385					38.720952261					0.0105884234	4.0436566435	4.0331776282	-52.7108038973
1		41.3523314348	42.205	8.4606					26.9998877035					1.4818924521	3.9293988538	2.4476588221	-37.422932581
2		24.6547157606	25.742	7.3964					12.3627579447					1.0628009631	3.1497792937	2.0869783307	-21.5049364669
3		10.8218123748	11.706	4.4647					6.7889072022					1.7261598552	2.2856530437	0.5594931885	-8.5361593311
4		4.7498511501	5.9745	3.624					3.5931447229					1.8571428571	1.9721642692	0.1149939607	-2.7776868808
5		2.4650174612	4.2905	3.5116					3.0631697635					1.9161473403	1.9556532384	0.0395114623	-0.5093642229






==> cube_sous-structurations.txt <==
DD binf bsup eex
1	1.1511	2.007		1.4932032681
2	1.1489	2.0074		1.4932
3	1.147	2.0057		1.4932
4	1.1426	2.0049		1.4932
5	1.1463	2.0078		1.4932
6	1.138	2.0057		1.4932


==> diez_binf_globale_iter.txt <==
iterations	res   binf_discr	binf_algebrique	difference          difference2    binf  bsup   bsup_discr
1	49.8081028357	10.8029443211	4.289826466	6.5131178551 -39.0051585146 6.5131178551 55.202  23.79
2	23.447686561	9.3504448868	1.0033518872	8.3470929996 -14.0972416742 8.3471133141 30.166 18.979
3	12.2630923831	9.3609727899	0.7266411772	8.6343316126 -2.9021195932 8.6343214709 21.592 17.771
4	6.0048200891	9.1964350484	0.1351054459	9.0613296026 3.1916149594 9.0612985129  17.816 16.773
5	3.5815416008	9.3242815901	0.1824970162	9.141784574 5.7427399893 9.141784574 17.182 16.804
6	1.6551981795	9.2353929746	0.0530595622	9.1823334124 7.5801947951 9.1822952645 16.717 16.634
7	0.7685993273	9.1775355165	0.0006770107	9.1768585058 8.4089361892 9.1769119649 16.586 16.568
8	0.4071083406	9.1727423062	0.0056041144	9.1671381918 8.7656339657 9.1783585893 16.556 16.556
9	0.1765712534	9.178791154	0.0009514466	9.1778397073 9.0022199005 9.1797264716 16.561 16.561
10	0.0467842854	9.1795495159	0.0013882309	9.178161285 9.1327652305 9.1809001371 16.561 16.561
11	0.0210717206	9.1796619326	0.0005969788	9.1790649538 9.158590212 9.1802852898 16.561 16.561
12	0.0061730529	9.1801030585	1.62254820478723E-005	9.180086833 9.1739300056 9.1799991689 16.561 16.561
13	0.0024598011	9.1800076878	8.48416219080171E-005	9.1799228461 9.1775478866 9.1800076878 16.561 16.561
14	0.000783971	9.1801030585	1.00132978723404E-005	9.1800930452 9.1793190875 9.1801030585 16.561 16.561
15	0.0002103778	9.1801030585	3.76537566489362E-006	9.1800992931 9.1798926807 9.1801030585 16.561 16.561
16	3.3558303695328E-005	9.1801030585	3.25226479388298E-007	9.1801027333 9.1800695002 9.1801030585 16.561 16.561
17	1.36835883305031E-005	9.1801030585	2.59589012632979E-007	9.1801027989 9.1800893749 9.1801030585 16.561 16.561
18	3.31818044827247E-006	9.1801030585	3.35386884973404E-008	9.180103025 9.1800997403 9.1801030585 16.561 16.561
19	5.82639601623575E-007	9.1801030585	1.24241605718085E-008	9.1801030461 9.1801024759 9.1801030585 16.561 16.561

 





==> diez_binf_globale_iter_coupe.txt <==
iterations	res   binf_discr	binf_algebrique	difference          difference2    binf  bsup   bsup_discr
1	49.8081028357	10.8029443211	4.289826466	6.5131178551 -39.0051585146 6.5131178551 55.202  23.79
2	23.447686561	9.3504448868	1.0033518872	8.3470929996 -14.0972416742 8.3471133141 30.166 18.979
3	12.2630923831	9.3609727899	0.7266411772	8.6343316126 -2.9021195932 8.6343214709 21.592 17.771
4	6.0048200891	9.1964350484	0.1351054459	9.0613296026 3.1916149594 9.0612985129  17.816 16.773
5	3.5815416008	9.3242815901	0.1824970162	9.141784574 5.7427399893 9.141784574 17.182 16.804
6	1.6551981795	9.2353929746	0.0530595622	9.1823334124 7.5801947951 9.1822952645 16.717 16.634
7	0.7685993273	9.1775355165	0.0006770107	9.1768585058 8.4089361892 9.1769119649 16.586 16.568

 





==> diez_global_IH.txt <==
resol  IH Iex_bsup Iex_binf  Iex_bsupno Iex_binfno
1  3.1505 3.5825 2.8824  3.8347 2.5791
2  3.2266 3.3815308728	3.1624656272  3.4632 3.0528
3 3.2625 3.351277637	3.226597864  3.3986 3.1619



==> diez_res1.txt <==

sd	e_ref	e_adj	e_ref_rel	e_adj_rel
1	0.045425	4.45E-005	0.4588198457	0.035104873
2	0.027645	0.00015071	0.2792311422	0.1188377228
3	0.11324	0.00060784	1.14379217	0.4792934868
4	0.36637	0.0015772	3.7005575532	1.2436524208
5	0.71144	0.0028251	7.1859722839	2.2276454818
6	3.7455	0.1261	37.8318047756	99.4322662041
7	3.5334	0.0053362	35.6894670922	4.207695947
8	5.1597	0.004122	52.1160761181	3.2502759817
9	4.8868	0.0035924	49.3596218335	2.832676234
10	2.9874	0.010116	30.1745384025	7.9766598328
11	2.6001	0.0032806	26.2625752495	2.5868159596
12	1.3896	0.00019878	14.0357965335	0.1567418388
13	1.0876	8.93E-005	10.9854147307	0.0704463018
14	1.0328	0.0013746	10.4319017413	1.0838984387
15	0.68585	0.00020114	6.9274978789	0.158602744
16	0.087577	5.75E-005	0.884580421	0.0453390632



==> diez_res2.txt <==

sd	e_ref	e_adj	e_ref_rel	e_adj_rel
1	0.02752	2.52E-005	0.5067766647	0.0333717114
2	0.014811	7.98E-005	0.2727423394	0.1055621725
3	0.060438	0.00032146	1.1129566883	0.4254142184
4	0.19293	0.00098578	3.5527769593	1.3045630194
5	0.36764	0.0014888	6.7700353565	1.9702503838
6	2.2352	0.075188	41.1608721273	99.5024085543
7	1.8653	0.0029639	34.3492192104	3.922370441
8	2.6669	0.0021502	49.1105627578	2.8455349108
9	2.5262	0.0019277	46.5195934001	2.5510825261
10	1.5584	0.0054194	28.6977018268	7.1719337251
11	1.8437	0.0025022	33.9514584561	3.3113652004
12	0.84494	0.0001054	15.5594431349	0.1394844106
13	0.61436	1.45E-005	11.3133470831	0.0192512307
14	0.5447	0.00073895	10.0305686506	0.9779127627
15	0.35266	0.00013952	6.4941809075	0.1846381875
16	0.04386	2.96E-005	0.8076753094	0.0392289979



==> diez_resol1.txt <==
iter_cumul  theta rho theta_adj rho_adj res res_adj            
0   0.0    0.0    0.0    0.0   260.0758340964 0.2604114046        
1  11.45 7.0008 0.12867 0.0015457  48.3392602516 0.1493138178  
2  0.0    0.0    0.0    0.0   35.9915044	0.0856643256    
3  0.0    0.0    0.0    0.0   3.8347	0.0482058783            
4 0.0    0.0    0.0    0.0  5.596673865	0.0124623516
5 0.0    0.0    0.0    0.0  3.5765969347	0.0084996296  
6 9.9004 6.7105 0.12682 0.0015893 0.9480516535	0.0015156538 


==> diez_resol2.txt <==
  iter_cumul   theta rho theta_adj rho_adj res res_adj
7     5.7611 3.8882 0.075633 0.0007551 5.7017740095	0.0074954895  
8    0.0    0.0    0.0    0.0  3.3265955329	0.0044442655 
 9  0.0    0.0    0.0    0.0  1.2869154061	0.0008818607 
10   5.4304 3.7882 0.075564 0.00076332 0.3119751484	0.0002463202  


==> diez_resol3.txt <==
  iter_cumul   theta rho theta_adj rho_adj res res_adj
11  5.1501 3.5841 0.046197 0.00029485 0.32764987 0.0006287819 
12 5.1267 3.5824 0.04619 0.00029482 0.1061915598	0.0001658823  

